On Preambles With Low Out of Band Radiation for Channel Estimation

In this paper, we investigate preamble designs for channel estimation, that jointly address the estimation efficiency in terms of MSE of the channel estimates, and the OOB radiation of the transmit preambles. We provide two novel design techniques, based on a convex optimization problem, to obtain optimal preambles for a single carrier and provide a juxtaposition based method to extend their application to multi-carrier systems. The obtained preambles are shown to have 10 dB to 35 dB lower OOB radiation than the existing preamble based estimation techniques. We also show the fundamental trade-off between the estimation efficiency and the OOB radiation and highlight that the improved OOB performance comes at a cost of increased estimation error. Finally, as a case study, the estimated channel values are used in equalization of a MIMO GFDM system that is aimed for transmit diversity.

==> Preamble_Channel1.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.410625\figurewidth,
height=\figureheight,
at={(0.65\figurewidth,0\figureheight)},
scale only axis,
separate axis lines,
every outer x axis line/.append style={black},
every x tick label/.append style={font=\color{black}},
xmin=0,
xmax=1,
every outer y axis line/.append style={black},
every y tick label/.append style={font=\color{black}},
ymin=-60,
ymax=10,
xlabel = Normalized Frequency,
ylabel = {Spectrum of Preamble 1 [dB]}
]
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{%
0	-45.1685464525687\\
0.00240963855421687	-39.1221398484987\\
0.00481927710843374	-36.3532313995619\\
0.0072289156626506	-35.2587980537747\\
0.00963855421686747	-35.5027928792843\\
0.0120481927710843	-37.2529451747938\\
0.0144578313253012	-41.5243925125242\\
0.0168674698795181	-54.6755195317038\\
0.0192771084337349	-43.4701523748207\\
0.0216867469879518	-36.9821699381816\\
0.0240963855421687	-33.8476452381561\\
0.0265060240963855	-32.3329415693006\\
0.0289156626506024	-32.0191115299374\\
0.0313253012048193	-32.9029067431417\\
0.0337349397590361	-35.4009614730199\\
0.036144578313253	-41.31731643029\\
0.0385542168674699	-55.0108785922588\\
0.0409638554216867	-37.9264005848409\\
0.0433734939759036	-32.7083400476197\\
0.0457831325301205	-29.9400933133701\\
0.0481927710843374	-28.4676166639014\\
0.0506024096385542	-27.9374997034584\\
0.0530120481927711	-28.2433825396716\\
0.0554216867469879	-29.4167279849657\\
0.0578313253012048	-31.6255751416642\\
0.0602409638554217	-35.1934559566114\\
0.0626506024096386	-39.7107314706299\\
0.0650602409638554	-39.399733234395\\
0.0674698795180723	-36.252455098332\\
0.0698795180722892	-34.709190113828\\
0.072289156626506	-34.9604869022121\\
0.0746987951807229	-37.4360791675649\\
0.0771084337349398	-45.2242082946431\\
0.0795180722891566	-45.7538285608493\\
0.0819277108433735	-35.4495813565981\\
0.0843373493975904	-31.0020982062083\\
0.0867469879518072	-28.5630314308641\\
0.0891566265060241	-27.3768086782362\\
0.091566265060241	-27.2433698565102\\
0.0939759036144578	-28.2366283838466\\
0.0963855421686747	-30.8097263486956\\
0.0987951807228916	-36.7757056071235\\
0.101204819277108	-47.6126249380255\\
0.103614457831325	-33.1256183144275\\
0.106024096385542	-28.0180801183884\\
0.108433734939759	-25.2909992475571\\
0.110843373493976	-23.853913428734\\
0.113253012048193	-23.3778433008388\\
0.11566265060241	-23.7871968990023\\
0.118072289156627	-25.1779922154042\\
0.120481927710843	-27.89545788077\\
0.12289156626506	-32.8785095108671\\
0.125301204819277	-39.1503261323481\\
0.127710843373494	-33.0132069596416\\
0.130120481927711	-28.7650574883639\\
0.132530120481928	-26.8278444750416\\
0.134939759036145	-26.4260577618558\\
0.137349397590361	-27.4494707371206\\
0.139759036144578	-30.2779171607195\\
0.142168674698795	-35.3410246679567\\
0.144578313253012	-33.4252225863324\\
0.146987951807229	-27.7769355748876\\
0.149397590361446	-24.395623037994\\
0.151807228915663	-22.5314233287137\\
0.15421686746988	-21.7950661724324\\
0.156626506024096	-22.102988767661\\
0.159036144578313	-23.6201884929896\\
0.16144578313253	-26.9456520743104\\
0.163855421686747	-33.4488899305768\\
0.166265060240964	-31.4176495517545\\
0.168674698795181	-25.0242841857014\\
0.171084337349398	-21.5534435658751\\
0.173493975903614	-19.7028040777448\\
0.175903614457831	-19.0052206092741\\
0.178313253012048	-19.3674511329098\\
0.180722891566265	-20.9733246043874\\
0.183132530120482	-24.5198544696344\\
0.185542168674699	-32.0630376390898\\
0.187951807228916	-28.7412947758748\\
0.190361445783133	-22.0192668307566\\
0.192771084337349	-18.5240178532629\\
0.195180722891566	-16.6600198989242\\
0.197590361445783	-15.9462751748823\\
0.2	-16.2955283468423\\
0.202409638554217	-17.9112318472283\\
0.204819277108434	-21.5633508508068\\
0.207228915662651	-29.589742830629\\
0.209638554216867	-24.7356172899978\\
0.212048192771084	-18.0474213173189\\
0.214457831325301	-14.5045541567924\\
0.216867469879518	-12.5366933172884\\
0.219277108433735	-11.6881251627785\\
0.221686746987952	-11.8901028076323\\
0.224096385542169	-13.3875962210148\\
0.226506024096386	-17.1472653721161\\
0.228915662650602	-27.6785516783327\\
0.231325301204819	-18.344777994934\\
0.233734939759036	-11.0670337555053\\
0.236144578313253	-6.9033568875742\\
0.23855421686747	-4.09562582142671\\
0.240963855421687	-2.10663381887996\\
0.243373493975904	-0.704779171498258\\
0.24578313253012	0.227502859290312\\
0.248192771084337	0.753568557911949\\
0.250602409638554	0.90543154042027\\
0.253012048192771	0.692800172864153\\
0.255421686746988	0.105081426340632\\
0.257831325301205	-0.892374898659451\\
0.260240963855422	-2.3703812941138\\
0.262650602409639	-4.46633443036017\\
0.265060240963855	-7.46810844813058\\
0.267469879518072	-12.1136510806534\\
0.269879518072289	-21.4343698771603\\
0.272289156626506	-22.3568203306985\\
0.274698795180723	-14.2049845887284\\
0.27710843373494	-10.9170204976798\\
0.279518072289157	-9.4219037278922\\
0.281927710843373	-9.06722552655912\\
0.28433734939759	-9.74735903825915\\
0.286746987951807	-11.7369422206435\\
0.289156626506024	-16.2306088036064\\
0.291566265060241	-36.0074879733586\\
0.293975903614458	-16.4352797376944\\
0.296385542168675	-9.42882101052122\\
0.298795180722892	-5.42038353805089\\
0.301204819277108	-2.68301774947464\\
0.303614457831325	-0.707556111710333\\
0.306024096385542	0.723178557801163\\
0.308433734939759	1.71776751830283\\
0.310843373493976	2.33320766978686\\
0.313253012048193	2.59672810914518\\
0.31566265060241	2.51444361801913\\
0.318072289156627	2.07335211113712\\
0.320481927710843	1.23800135366529\\
0.32289156626506	-0.0603311186617774\\
0.325301204819277	-1.95041199144918\\
0.327710843373494	-4.69294754229281\\
0.330120481927711	-8.92621430344418\\
0.332530120481928	-17.0678601010958\\
0.334939759036145	-22.7856386097217\\
0.337349397590361	-12.5086537234247\\
0.339759036144578	-8.7708744856411\\
0.342168674698795	-7.07426277768472\\
0.344578313253012	-6.6022288785521\\
0.346987951807229	-7.1918975024795\\
0.349397590361446	-9.05750417174121\\
0.351807228915663	-13.1899175607801\\
0.35421686746988	-26.6740093880864\\
0.356626506024096	-15.5824539087849\\
0.359036144578313	-8.07398975437502\\
0.36144578313253	-3.98330769302731\\
0.363855421686747	-1.25751625204267\\
0.366265060240964	0.674772697183509\\
0.368674698795181	2.05236347223856\\
0.371084337349398	2.99378658442023\\
0.373493975903614	3.56129813532728\\
0.375903614457831	3.78505863900057\\
0.378313253012048	3.67282175750277\\
0.380722891566265	3.21252446115396\\
0.383132530120482	2.3694310006385\\
0.385542168674699	1.07590704541389\\
0.387951807228916	-0.794210857857639\\
0.390361445783133	-3.49436904134166\\
0.392771084337349	-7.63876022428187\\
0.395180722891566	-15.5362130555824\\
0.397590361445783	-23.6744636683317\\
0.4	-11.8165249341173\\
0.402409638554217	-7.88372666184701\\
0.404819277108434	-6.10214017950267\\
0.407228915662651	-5.57227743566682\\
0.409638554216867	-6.10508831992438\\
0.412048192771084	-7.88547810467484\\
0.414457831325301	-11.8053760899626\\
0.416867469879518	-23.6300982841493\\
0.419277108433735	-15.6416392419453\\
0.421686746987952	-7.66438447280287\\
0.424096385542169	-3.47697632142301\\
0.426506024096386	-0.731623488382524\\
0.428915662650602	1.19091002657267\\
0.431325301204819	2.54495389629615\\
0.433734939759036	3.45613564745528\\
0.436144578313253	3.99070678625583\\
0.43855421686747	4.18134842177338\\
0.440963855421687	4.03745264968529\\
0.443373493975904	3.54794690323749\\
0.44578313253012	2.6785134220694\\
0.448192771084337	1.36131254415173\\
0.450602409638554	-0.530944590352286\\
0.453012048192771	-3.25490010045394\\
0.455421686746988	-7.43579308044666\\
0.457831325301205	-15.4663173549527\\
0.460240963855422	-23.3177361259404\\
0.462650602409639	-11.4811047664964\\
0.465060240963855	-7.57653464861793\\
0.467469879518072	-5.80845652395869\\
0.469879518072289	-5.28760224006727\\
0.472289156626506	-5.82812192747237\\
0.474698795180723	-7.61572108752427\\
0.47710843373494	-11.5405772604472\\
0.479518072289157	-23.4225531176953\\
0.481927710843373	-15.535487145319\\
0.48433734939759	-7.52103633052153\\
0.486746987951807	-3.34872491600354\\
0.489156626506024	-0.628904490978003\\
0.491566265060241	1.2632814703205\\
0.493975903614458	2.58435688335408\\
0.496385542168675	3.4614467865567\\
0.498795180722892	3.96210070365041\\
0.501204819277108	4.1201915601565\\
0.503614457831325	3.94618258951493\\
0.506024096385542	3.42990342935508\\
0.508433734939759	2.53771080817416\\
0.510843373493976	1.20214545600274\\
0.513253012048193	-0.704089464538528\\
0.51566265060241	-3.43823867470456\\
0.518072289156627	-7.6273839687147\\
0.520481927710843	-15.6670059211281\\
0.52289156626506	-23.2173332093695\\
0.525301204819277	-11.60008604959\\
0.527710843373494	-7.70510086108481\\
0.530120481927711	-5.93482005454935\\
0.532530120481928	-5.41083202056551\\
0.534939759036145	-5.9523084079758\\
0.537349397590361	-7.75199197081609\\
0.539759036144578	-11.7215025345295\\
0.542168674698795	-23.8480401932933\\
0.544578313253012	-15.3291342313857\\
0.546987951807229	-7.48765427519541\\
0.549397590361446	-3.37095309492877\\
0.551807228915663	-0.691556946504185\\
0.55421686746988	1.16124995130168\\
0.556626506024096	2.44027904457699\\
0.559036144578313	3.27182571923028\\
0.56144578313253	3.72389708437214\\
0.563855421686747	3.83163732321193\\
0.566265060240964	3.60743110215173\\
0.568674698795181	3.0436517772247\\
0.571084337349398	2.10994216881795\\
0.573493975903615	0.743321273344731\\
0.575903614457831	-1.1764311894117\\
0.578313253012048	-3.89204068878668\\
0.580722891566265	-7.98628947186998\\
0.583132530120482	-15.570625056671\\
0.585542168674699	-25.5436181416118\\
0.587951807228916	-12.75412048552\\
0.590361445783133	-8.66021387592014\\
0.592771084337349	-6.79194411142095\\
0.595180722891566	-6.19266947650682\\
0.597590361445783	-6.65918041026245\\
0.6	-8.36564565553355\\
0.602409638554217	-12.1629028064887\\
0.604819277108434	-22.9134341523454\\
0.607228915662651	-16.2178177290457\\
0.609638554216868	-8.23559354883231\\
0.612048192771084	-4.04760481335895\\
0.614457831325301	-1.32873679743309\\
0.616867469879518	0.543516553034376\\
0.619277108433735	1.82530121595779\\
0.621686746987952	2.64385013794609\\
0.624096385542169	3.06749978367529\\
0.626506024096386	3.13187577343644\\
0.628915662650602	2.85049010767542\\
0.631325301204819	2.21797280202725\\
0.633734939759036	1.20800593631664\\
0.636144578313253	-0.235417234202478\\
0.63855421686747	-2.21998352524708\\
0.640963855421687	-4.96251911917819\\
0.643373493975904	-8.97395387861544\\
0.64578313253012	-15.9949948872072\\
0.648192771084337	-34.3665983380539\\
0.650602409638554	-15.6094234990091\\
0.653012048192771	-11.1052153023329\\
0.655421686746988	-9.07919812280285\\
0.657831325301205	-8.35581212038003\\
0.660240963855422	-8.67026278049462\\
0.662650602409639	-10.1431618811759\\
0.665060240963855	-13.4698046676373\\
0.667469879518072	-21.972718392434\\
0.669879518072289	-19.5371626156338\\
0.672289156626506	-10.6252435958378\\
0.674698795180723	-6.03860941670572\\
0.67710843373494	-3.03971390166349\\
0.679518072289157	-0.931748123209245\\
0.681927710843373	0.561850144507956\\
0.68433734939759	1.57442355130828\\
0.686746987951807	2.17521746000505\\
0.689156626506024	2.39834082308131\\
0.691566265060241	2.2543099072237\\
0.693975903614458	1.73355275849352\\
0.696385542168675	0.804277554591891\\
0.698795180722892	-0.596648096420378\\
0.701204819277108	-2.58667557796589\\
0.703614457831325	-5.39779841842135\\
0.706024096385542	-9.57069880813281\\
0.708433734939759	-16.9090445881429\\
0.710843373493976	-27.0681760030063\\
0.713253012048193	-15.7576835322293\\
0.71566265060241	-11.9587820252877\\
0.718072289156626	-10.4596197389236\\
0.720481927710843	-10.2664659440258\\
0.72289156626506	-11.1315661690514\\
0.725301204819277	-13.1281969529563\\
0.727710843373494	-16.7346975984305\\
0.730120481927711	-23.6970052212487\\
0.732530120481928	-28.725824186838\\
0.734939759036145	-20.1592781598506\\
0.737349397590361	-16.4970988750038\\
0.739759036144578	-14.8975812498424\\
0.742168674698795	-14.5713965169554\\
0.744578313253012	-15.3177368427068\\
0.746987951807229	-17.2384077698099\\
0.749397590361446	-20.8790608912372\\
0.751807228915663	-28.462235798753\\
0.754216867469879	-32.6644924636232\\
0.756626506024096	-23.3565737113652\\
0.759036144578313	-19.6824974923244\\
0.76144578313253	-18.0629214468456\\
0.763855421686747	-17.7143751141778\\
0.766265060240964	-18.4436554252857\\
0.768674698795181	-20.3552603292298\\
0.771084337349398	-23.9721490782684\\
0.773493975903614	-30.9569408642904\\
0.775903614457831	-32.5256343165958\\
0.778313253012048	-25.5262854018884\\
0.780722891566265	-22.2047862765595\\
0.783132530120482	-20.7177940453311\\
0.785542168674699	-20.4476377950071\\
0.787951807228916	-21.2378300866208\\
0.790361445783133	-23.198640792897\\
0.792771084337349	-26.8120149221814\\
0.795180722891566	-33.2371124528298\\
0.797590361445783	-34.3410515062707\\
0.8	-28.5085470164874\\
0.802409638554217	-25.5988463988117\\
0.804819277108434	-24.5074841222719\\
0.807228915662651	-24.7850803251902\\
0.809638554216867	-26.4824719130911\\
0.812048192771084	-30.2601545381267\\
0.814457831325301	-38.1102346080151\\
0.816867469879518	-34.2803075342625\\
0.819277108433735	-27.9952845821334\\
0.821686746987952	-24.8139727667101\\
0.824096385542169	-23.2025402592377\\
0.826506024096386	-22.6687732235743\\
0.828915662650602	-23.0681549256546\\
0.831325301204819	-24.4568752551185\\
0.833734939759036	-27.1570523202038\\
0.836144578313253	-32.2663015829439\\
0.83855421686747	-46.7956647731728\\
0.840963855421687	-35.6916037266418\\
0.843373493975904	-29.7808077902499\\
0.845783132530121	-27.2196355922447\\
0.848192771084337	-26.2331787493718\\
0.850602409638554	-26.3765280243232\\
0.853012048192771	-27.5829307500533\\
0.855421686746988	-30.0684167745401\\
0.857831325301205	-34.6495909834451\\
0.860240963855422	-45.8364457151567\\
0.862650602409639	-43.1282489515075\\
0.865060240963855	-35.8419442650866\\
0.867469879518072	-33.441343594788\\
0.869879518072289	-33.1876442855632\\
0.872289156626506	-34.7493205084257\\
0.874698795180723	-38.4737578027592\\
0.87710843373494	-41.0598761211032\\
0.879518072289157	-35.7099977347704\\
0.881927710843374	-31.4884426639219\\
0.88433734939759	-28.9824274730566\\
0.886746987951807	-27.6454274674892\\
0.889156626506024	-27.2317350699788\\
0.891566265060241	-27.6772913036278\\
0.893975903614458	-29.0682253366541\\
0.896385542168675	-31.7320226556\\
0.898795180722892	-36.7366318697799\\
0.901204819277108	-51.8214768022738\\
0.903614457831325	-41.0548076315478\\
0.906024096385542	-34.7864546644211\\
0.908433734939759	-32.159808888699\\
0.910843373493976	-31.1870564473324\\
0.913253012048193	-31.4132441798075\\
0.91566265060241	-32.8144822851676\\
0.918072289156627	-35.7533742641979\\
0.920481927710843	-41.6988749852968\\
0.92289156626506	-56.4543778753247\\
0.925301204819277	-41.5226974522485\\
0.927710843373494	-36.8147083319818\\
0.930120481927711	-34.8603322815278\\
0.932530120481928	-34.4535569573272\\
0.934939759036145	-35.3590331091433\\
0.937349397590361	-37.8165784299553\\
0.939759036144578	-43.008277025876\\
0.942168674698795	-55.2241015100913\\
0.944578313253012	-43.8241204918131\\
0.946987951807229	-38.6631487718198\\
0.949397590361446	-36.3859010178274\\
0.951807228915663	-35.6804997600799\\
0.95421686746988	-36.2485345108703\\
0.956626506024096	-38.2180442358231\\
0.959036144578313	-42.330348434871\\
0.96144578313253	-51.0002656820628\\
0.963855421686747	-46.8228323615921\\
0.966265060240964	-40.8389054008605\\
0.968674698795181	-38.1791074678025\\
0.971084337349398	-37.2872190664881\\
0.973493975903614	-37.8041496675904\\
0.975903614457831	-39.9036994423356\\
0.978313253012048	-44.5735047845678\\
0.980722891566265	-52.3952510033065\\
0.983132530120482	-44.4822757406957\\
0.985542168674699	-39.5338937499216\\
0.987951807228916	-37.1595483394758\\
0.990361445783133	-36.3242661891363\\
0.992771084337349	-36.7924292079801\\
0.995180722891566	-38.7720033293622\\
0.997590361445783	-43.3312507870176\\
1	-56.7967125429029\\
};
\end{axis}

\begin{axis}[%
width=0.410625\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
separate axis lines,
every outer x axis line/.append style={black},
every x tick label/.append style={font=\color{black}},
xmin=0,
xmax=1,
every outer y axis line/.append style={black},
every y tick label/.append style={font=\color{black}},
ymin=-0.5,
ymax=4,
xlabel = Normalized Frequency,
ylabel = {Amplitude of Preamble 1 [W]}
]
\addplot[ycomb,color=black,solid,mark=o,mark options={solid}] plot table[row sep=crcr] {%
0	-0.00834239755754359\\
0.032258064516129	0\\
0.0645161290322581	-0.0630056011526502\\
0.0967741935483871	0\\
0.129032258064516	-0.0863237000214069\\
0.161290322580645	0\\
0.193548387096774	-0.00531018262566844\\
0.225806451612903	0\\
0.258064516129032	2.67666778827907\\
0.290322580645161	0\\
0.32258064516129	3.2995690637187\\
0.354838709677419	0\\
0.387096774193548	3.77891116752353\\
0.419354838709677	0\\
0.451612903225806	3.9309409439719\\
0.483870967741936	0\\
0.516129032258065	3.90144651725319\\
0.548387096774194	0\\
0.580645161290323	3.79913158076907\\
0.612903225806452	0\\
0.645161290322581	3.51586892923777\\
0.67741935483871	0\\
0.709677419354839	3.19021886193292\\
0.741935483870968	0\\
0.774193548387097	-0.0216848908325421\\
0.806451612903226	0\\
0.838709677419355	-0.0789023705569142\\
0.870967741935484	0\\
0.903225806451613	-0.0632517475467693\\
0.935483870967742	0\\
0.967741935483871	-0.00974238260639131\\
1	0\\
};
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{%
0	0\\
1	0\\
};
\end{axis}
\end{tikzpicture}%

==> Preamble_Channel2.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.410625\figurewidth,
height=\figureheight,
at={(0.65\figurewidth,0\figureheight)},
scale only axis,
separate axis lines,
every outer x axis line/.append style={black},
every x tick label/.append style={font=\color{black}},
xmin=0,
xmax=1,
every outer y axis line/.append style={black},
every y tick label/.append style={font=\color{black}},
ymin=-60,
ymax=10,
xlabel = Normalized Frequency,
ylabel = {Spectrum of Preamble 2 [dB]}
]
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{%
0	-37.2872190664964\\
0.00240963855421687	-38.1791074677839\\
0.00481927710843374	-40.838905400805\\
0.0072289156626506	-46.8228323613968\\
0.00963855421686747	-51.0002656821326\\
0.0120481927710843	-42.3303484350123\\
0.0144578313253012	-38.2180442359358\\
0.0168674698795181	-36.2485345109705\\
0.0192771084337349	-35.6804997601942\\
0.0216867469879518	-36.3859010179501\\
0.0240963855421687	-38.6631487719894\\
0.0265060240963855	-43.8241204921818\\
0.0289156626506024	-55.2241015121931\\
0.0313253012048193	-43.0082770258724\\
0.0337349397590361	-37.8165784299246\\
0.036144578313253	-35.3590331091146\\
0.0385542168674699	-34.4535569573101\\
0.0409638554216867	-34.8603322815062\\
0.0433734939759036	-36.8147083319466\\
0.0457831325301205	-41.5226974521813\\
0.0481927710843374	-56.454377875684\\
0.0506024096385542	-41.6988749854142\\
0.0530120481927711	-35.7533742642597\\
0.0554216867469879	-32.8144822852136\\
0.0578313253012048	-31.4132441798428\\
0.0602409638554217	-31.1870564473686\\
0.0626506024096386	-32.1598088887292\\
0.0650602409638554	-34.7864546644429\\
0.0674698795180723	-41.0548076315525\\
0.0698795180722892	-51.821476802432\\
0.072289156626506	-36.7366318698423\\
0.0746987951807229	-31.7320226556502\\
0.0771084337349398	-29.0682253367035\\
0.0795180722891566	-27.6772913036753\\
0.0819277108433735	-27.2317350700237\\
0.0843373493975904	-27.6454274675335\\
0.0867469879518072	-28.9824274731012\\
0.0891566265060241	-31.4884426639659\\
0.091566265060241	-35.7099977348068\\
0.0939759036144578	-41.059876121075\\
0.0963855421686747	-38.4737578027377\\
0.0987951807228916	-34.7493205084347\\
0.101204819277108	-33.1876442855911\\
0.103614457831325	-33.441343594815\\
0.106024096385542	-35.8419442651162\\
0.108433734939759	-43.1282489515327\\
0.110843373493976	-45.8364457152105\\
0.113253012048193	-34.6495909834838\\
0.11566265060241	-30.0684167745796\\
0.118072289156627	-27.5829307500961\\
0.120481927710843	-26.3765280243646\\
0.12289156626506	-26.2331787494119\\
0.125301204819277	-27.2196355922858\\
0.127710843373494	-29.7808077902914\\
0.130120481927711	-35.6916037266821\\
0.132530120481928	-46.7956647731702\\
0.134939759036145	-32.26630158298\\
0.137349397590361	-27.1570523202431\\
0.139759036144578	-24.4568752551588\\
0.142168674698795	-23.0681549256937\\
0.144578313253012	-22.668773223613\\
0.146987951807229	-23.2025402592737\\
0.149397590361446	-24.8139727667404\\
0.151807228915663	-27.9952845821564\\
0.15421686746988	-34.2803075342729\\
0.156626506024096	-38.1102346081638\\
0.159036144578313	-30.2601545382275\\
0.16144578313253	-26.4824719131734\\
0.163855421686747	-24.7850803252663\\
0.166265060240964	-24.5074841223457\\
0.168674698795181	-25.5988463988867\\
0.171084337349398	-28.5085470165629\\
0.173493975903614	-34.3410515063257\\
0.175903614457831	-33.2371124528331\\
0.178313253012048	-26.8120149222194\\
0.180722891566265	-23.1986407929452\\
0.183132530120482	-21.2378300866747\\
0.185542168674699	-20.4476377950641\\
0.187951807228916	-20.717794045391\\
0.190361445783133	-22.2047862766221\\
0.192771084337349	-25.526285401956\\
0.195180722891566	-32.525634316652\\
0.197590361445783	-30.9569408643063\\
0.2	-23.9721490783113\\
0.202409638554217	-20.3552603292798\\
0.204819277108434	-18.4436554253405\\
0.207228915662651	-17.7143751142355\\
0.209638554216867	-18.0629214469056\\
0.212048192771084	-19.6824974923872\\
0.214457831325301	-23.3565737114313\\
0.216867469879518	-32.6644924636987\\
0.219277108433735	-28.4622357987979\\
0.221686746987952	-20.8790608912931\\
0.224096385542169	-17.2384077698694\\
0.226506024096386	-15.3177368427686\\
0.228915662650602	-14.5713965170189\\
0.231325301204819	-14.8975812499073\\
0.233734939759036	-16.4970988750699\\
0.236144578313253	-20.1592781599154\\
0.23855421686747	-28.7258241868688\\
0.240963855421687	-23.6970052212947\\
0.243373493975904	-16.7346975984931\\
0.24578313253012	-13.1281969530231\\
0.248192771084337	-11.1315661691202\\
0.250602409638554	-10.2664659440961\\
0.253012048192771	-10.4596197389951\\
0.255421686746988	-11.9587820253594\\
0.257831325301205	-15.7576835322995\\
0.260240963855422	-27.0681760030279\\
0.262650602409639	-16.909044588215\\
0.265060240963855	-9.57069880820937\\
0.267469879518072	-5.39779841849938\\
0.269879518072289	-2.58667557804477\\
0.272289156626506	-0.596648096499955\\
0.274698795180723	0.804277554511634\\
0.27710843373494	1.73355275841283\\
0.279518072289157	2.25430990714261\\
0.281927710843373	2.39834082300013\\
0.28433734939759	2.17521745992387\\
0.286746987951807	1.57442355122723\\
0.289156626506024	0.561850144427266\\
0.291566265060241	-0.931748123289556\\
0.293975903614458	-3.03971390174356\\
0.296385542168675	-6.03860941678636\\
0.298795180722892	-10.6252435959228\\
0.301204819277108	-19.537162615745\\
0.303614457831325	-21.9727183924345\\
0.306024096385542	-13.4698046676665\\
0.308433734939759	-10.1431618812077\\
0.310843373493976	-8.67026278052376\\
0.313253012048193	-8.35581212040469\\
0.31566265060241	-9.07919812282254\\
0.318072289156627	-11.1052153023476\\
0.320481927710843	-15.6094234990213\\
0.32289156626506	-34.3665983381823\\
0.325301204819277	-15.9949948872006\\
0.327710843373494	-8.9739538786073\\
0.330120481927711	-4.96251911916833\\
0.332530120481928	-2.21998352523598\\
0.334939759036145	-0.235417234190604\\
0.337349397590361	1.20800593632865\\
0.339759036144578	2.21797280203892\\
0.342168674698795	2.85049010768637\\
0.344578313253012	3.13187577344632\\
0.346987951807229	3.06749978368391\\
0.349397590361446	2.64385013795319\\
0.351807228915663	1.82530121596313\\
0.35421686746988	0.5435165530379\\
0.356626506024096	-1.32873679743181\\
0.359036144578313	-4.04760481336028\\
0.36144578313253	-8.235593548838\\
0.363855421686747	-16.2178177290633\\
0.366265060240964	-22.913434152299\\
0.368674698795181	-12.1629028064775\\
0.371084337349398	-8.36564565552864\\
0.373493975903614	-6.65918041026079\\
0.375903614457831	-6.19266947650748\\
0.378313253012048	-6.79194411142378\\
0.380722891566265	-8.66021387592615\\
0.383132530120482	-12.7541204855324\\
0.385542168674699	-25.5436181416784\\
0.387951807228916	-15.5706250566507\\
0.390361445783133	-7.98628947186052\\
0.392771084337349	-3.89204068878035\\
0.395180722891566	-1.17643118940694\\
0.397590361445783	0.743321273348773\\
0.4	2.10994216882147\\
0.402409638554217	3.04365177722806\\
0.404819277108434	3.60743110215503\\
0.407228915662651	3.83163732321529\\
0.409638554216867	3.72389708437559\\
0.412048192771084	3.27182571923399\\
0.414457831325301	2.44027904458096\\
0.416867469879518	1.16124995130595\\
0.419277108433735	-0.691556946499515\\
0.421686746987952	-3.37095309492385\\
0.424096385542169	-7.48765427519036\\
0.426506024096386	-15.3291342313815\\
0.428915662650602	-23.8480401932514\\
0.431325301204819	-11.7215025345145\\
0.433734939759036	-7.75199197080211\\
0.436144578313253	-5.95230840796156\\
0.43855421686747	-5.41083202055072\\
0.440963855421687	-5.93482005453413\\
0.443373493975904	-7.70510086106985\\
0.44578313253012	-11.6000860495779\\
0.448192771084337	-23.2173332093802\\
0.450602409638554	-15.667005921083\\
0.453012048192771	-7.62738396868044\\
0.455421686746988	-3.43823867467213\\
0.457831325301205	-0.704089464506591\\
0.460240963855422	1.20214545603471\\
0.462650602409639	2.53771080820608\\
0.465060240963855	3.42990342938697\\
0.467469879518072	3.94618258954653\\
0.469879518072289	4.12019156018771\\
0.472289156626506	3.96210070368106\\
0.474698795180723	3.46144678658666\\
0.47710843373494	2.58435688338333\\
0.479518072289157	1.26328147034906\\
0.481927710843373	-0.628904490949893\\
0.48433734939759	-3.34872491597548\\
0.486746987951807	-7.52103633049204\\
0.489156626506024	-15.5354871452802\\
0.491566265060241	-23.4225531177044\\
0.493975903614458	-11.5405772604349\\
0.496385542168675	-7.61572108750887\\
0.498795180722892	-5.82812192745581\\
0.501204819277108	-5.2876022400498\\
0.503614457831325	-5.80845652394028\\
0.506024096385542	-7.57653464859848\\
0.508433734939759	-11.4811047664747\\
0.510843373493976	-23.3177361259039\\
0.513253012048193	-15.4663173549333\\
0.51566265060241	-7.43579308042497\\
0.518072289156627	-3.25490010043056\\
0.520481927710843	-0.530944590327371\\
0.52289156626506	1.36131254417807\\
0.525301204819277	2.67851342209707\\
0.527710843373494	3.54794690326627\\
0.530120481927711	4.03745264971497\\
0.532530120481928	4.18134842180372\\
0.534939759036145	3.99070678628653\\
0.537349397590361	3.45613564748605\\
0.539759036144578	2.54495389632676\\
0.542168674698795	1.19091002660281\\
0.544578313253012	-0.731623488352773\\
0.546987951807229	-3.4769763213934\\
0.549397590361446	-7.66438447277223\\
0.551807228915663	-15.6416392419057\\
0.55421686746988	-23.6300982841818\\
0.556626506024096	-11.8053760899581\\
0.559036144578313	-7.88547810466742\\
0.56144578313253	-6.10508831991682\\
0.563855421686747	-5.57227743565984\\
0.566265060240964	-6.10214017949605\\
0.568674698795181	-7.88372666183969\\
0.571084337349398	-11.8165249341057\\
0.573493975903615	-23.6744636682834\\
0.575903614457831	-15.5362130556022\\
0.578313253012048	-7.63876022429142\\
0.580722891566265	-3.49436904134838\\
0.583132530120482	-0.794210857862395\\
0.585542168674699	1.07590704541088\\
0.587951807228916	2.36943100063716\\
0.590361445783133	3.21252446115451\\
0.592771084337349	3.67282175750526\\
0.595180722891566	3.78505863900512\\
0.597590361445783	3.56129813533384\\
0.6	2.99378658442869\\
0.602409638554217	2.0523634722487\\
0.604819277108434	0.674772697195106\\
0.607228915662651	-1.25751625203021\\
0.609638554216868	-3.98330769301422\\
0.612048192771084	-8.07398975436177\\
0.614457831325301	-15.5824539087734\\
0.616867469879518	-26.674009388115\\
0.619277108433735	-13.189917560776\\
0.621686746987952	-9.05750417173868\\
0.624096385542169	-7.19189750248019\\
0.626506024096386	-6.60222887855651\\
0.628915662650602	-7.07426277769322\\
0.631325301204819	-8.77087448565308\\
0.633734939759036	-12.5086537234379\\
0.636144578313253	-22.7856386097193\\
0.63855421686747	-17.0678601011577\\
0.640963855421687	-8.92621430349779\\
0.643373493975904	-4.6929475423488\\
0.64578313253012	-1.9504119915095\\
0.648192771084337	-0.0603311187266843\\
0.650602409638554	1.23800135359581\\
0.653012048192771	2.07335211106343\\
0.655421686746988	2.51444361794182\\
0.657831325301205	2.5967281090649\\
0.660240963855422	2.33320766970449\\
0.662650602409639	1.71776751821938\\
0.665060240963855	0.723178557717884\\
0.667469879518072	-0.707556111792218\\
0.669879518072289	-2.68301774955361\\
0.672289156626506	-5.42038353812543\\
0.674698795180723	-9.42882101058956\\
0.67710843373494	-16.4352797377555\\
0.679518072289157	-36.0074879734139\\
0.681927710843373	-16.2306088036483\\
0.68433734939759	-11.736942220674\\
0.686746987951807	-9.74735903827789\\
0.689156626506024	-9.06722552656609\\
0.691566265060241	-9.42190372788823\\
0.693975903614458	-10.9170204976673\\
0.696385542168675	-14.2049845887131\\
0.698795180722892	-22.3568203307119\\
0.701204819277108	-21.4343698770624\\
0.703614457831325	-12.1136510805744\\
0.706024096385542	-7.46810844805363\\
0.708433734939759	-4.46633443028298\\
0.710843373493976	-2.37038129403628\\
0.713253012048193	-0.892374898582061\\
0.71566265060241	0.105081426417129\\
0.718072289156626	0.692800172939224\\
0.720481927710843	0.905431540493218\\
0.72289156626506	0.75356855798235\\
0.725301204819277	0.227502859357755\\
0.727710843373494	-0.704779171434256\\
0.730120481927711	-2.10663381881982\\
0.732530120481928	-4.09562582137084\\
0.734939759036145	-6.90335688752365\\
0.737349397590361	-11.0670337554629\\
0.739759036144578	-18.3447779949116\\
0.742168674698795	-27.6785516783004\\
0.744578313253012	-17.1472653720609\\
0.746987951807229	-13.3875962209675\\
0.749397590361446	-11.8901028075912\\
0.751807228915663	-11.6881251627424\\
0.754216867469879	-12.5366933172584\\
0.756626506024096	-14.5045541567691\\
0.759036144578313	-18.0474213173064\\
0.76144578313253	-24.7356172900156\\
0.763855421686747	-29.5897428305914\\
0.766265060240964	-21.5633508507617\\
0.768674698795181	-17.911231847194\\
0.771084337349398	-16.2955283468143\\
0.773493975903614	-15.9462751748609\\
0.775903614457831	-16.6600198989077\\
0.778313253012048	-18.5240178532532\\
0.780722891566265	-22.0192668307558\\
0.783132530120482	-28.7412947758796\\
0.785542168674699	-32.0630376389757\\
0.787951807228916	-24.5198544695847\\
0.790361445783133	-20.9733246043565\\
0.792771084337349	-19.367451132889\\
0.795180722891566	-19.0052206092598\\
0.797590361445783	-19.7028040777372\\
0.8	-21.5534435658749\\
0.802409638554217	-25.024284185714\\
0.804819277108434	-31.417649551789\\
0.807228915662651	-33.4488899305165\\
0.809638554216867	-26.94565207427\\
0.812048192771084	-23.620188492962\\
0.814457831325301	-22.1029887676424\\
0.816867469879518	-21.7950661724211\\
0.819277108433735	-22.5314233287078\\
0.821686746987952	-24.3956230379967\\
0.824096385542169	-27.7769355749023\\
0.826506024096386	-33.4252225863612\\
0.828915662650602	-35.3410246679027\\
0.831325301204819	-30.2779171606691\\
0.833734939759036	-27.4494707370819\\
0.836144578313253	-26.4260577618228\\
0.83855421686747	-26.8278444750092\\
0.840963855421687	-28.765057488331\\
0.843373493975904	-33.0132069595914\\
0.845783132530121	-39.1503261322448\\
0.848192771084337	-32.8785095108528\\
0.850602409638554	-27.8954578807637\\
0.853012048192771	-25.1779922153998\\
0.855421686746988	-23.7871968989997\\
0.857831325301205	-23.3778433008362\\
0.860240963855422	-23.8539134287327\\
0.862650602409639	-25.2909992475569\\
0.865060240963855	-28.0180801183901\\
0.867469879518072	-33.1256183144369\\
0.869879518072289	-47.6126249380835\\
0.872289156626506	-36.7757056071151\\
0.874698795180723	-30.809726348692\\
0.87710843373494	-28.2366283838447\\
0.879518072289157	-27.2433698565069\\
0.881927710843374	-27.3768086782362\\
0.88433734939759	-28.5630314308637\\
0.886746987951807	-31.0020982062066\\
0.889156626506024	-35.4495813565946\\
0.891566265060241	-45.7538285608269\\
0.893975903614458	-45.2242082947003\\
0.896385542168675	-37.4360791675963\\
0.898795180722892	-34.9604869022497\\
0.901204819277108	-34.7091901138813\\
0.903614457831325	-36.2524550983985\\
0.906024096385542	-39.3997332344877\\
0.908433734939759	-39.7107314706243\\
0.910843373493976	-35.1934559565628\\
0.913253012048193	-31.6255751416236\\
0.91566265060241	-29.4167279849314\\
0.918072289156627	-28.2433825396418\\
0.920481927710843	-27.9374997034311\\
0.92289156626506	-28.46761666388\\
0.925301204819277	-29.9400933133466\\
0.927710843373494	-32.7083400475939\\
0.930120481927711	-37.9264005848069\\
0.932530120481928	-55.0108785921693\\
0.934939759036145	-41.3173164303167\\
0.937349397590361	-35.4009614730197\\
0.939759036144578	-32.9029067431339\\
0.942168674698795	-32.0191115299293\\
0.944578313253012	-32.3329415692863\\
0.946987951807229	-33.8476452381363\\
0.949397590361446	-36.9821699381443\\
0.951807228915663	-43.4701523747006\\
0.95421686746988	-54.675519531511\\
0.956626506024096	-41.5243925125979\\
0.959036144578313	-37.2529451748596\\
0.96144578313253	-35.5027928793408\\
0.963855421686747	-35.2587980538327\\
0.966265060240964	-36.3532313996295\\
0.968674698795181	-39.1221398485856\\
0.971084337349398	-45.1685464526727\\
0.973493975903614	-56.7967125396093\\
0.975903614457831	-43.3312507866713\\
0.978313253012048	-38.7720033291804\\
0.980722891566265	-36.7924292078482\\
0.983132530120482	-36.3242661890261\\
0.985542168674699	-37.1595483393586\\
0.987951807228916	-39.5338937497847\\
0.990361445783133	-44.4822757405119\\
0.992771084337349	-52.3952510033868\\
0.995180722891566	-44.5735047847096\\
0.997590361445783	-39.9036994423937\\
1	-37.8041496676243\\
};
\end{axis}

\begin{axis}[%
width=0.410625\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
separate axis lines,
every outer x axis line/.append style={black},
every x tick label/.append style={font=\color{black}},
xmin=0,
xmax=1,
every outer y axis line/.append style={black},
every y tick label/.append style={font=\color{black}},
ymin=-0.5,
ymax=4,
xlabel = Normalized Frequency,
ylabel = {Amplitude of Preamble 2 [W]}
]
\addplot[ycomb,color=black,solid,mark=o,mark options={solid}] plot table[row sep=crcr] {%
0	0\\
0.032258064516129	-0.00974238260517401\\
0.0645161290322581	0\\
0.0967741935483871	-0.0632517475463801\\
0.129032258064516	0\\
0.161290322580645	-0.0789023705568223\\
0.193548387096774	0\\
0.225806451612903	-0.0216848908327101\\
0.258064516129032	0\\
0.290322580645161	3.19021886190245\\
0.32258064516129	0\\
0.354838709677419	3.51586892924119\\
0.387096774193548	0\\
0.419354838709677	3.79913158077097\\
0.451612903225806	0\\
0.483870967741936	3.90144651726808\\
0.516129032258065	0\\
0.548387096774194	3.93094094398597\\
0.580645161290323	0\\
0.612903225806452	3.77891116752503\\
0.645161290322581	0\\
0.67741935483871	3.2995690636881\\
0.709677419354839	0\\
0.741935483870968	2.67666778830144\\
0.774193548387097	0\\
0.806451612903226	-0.0053101826251383\\
0.838709677419355	0\\
0.870967741935484	-0.086323700021404\\
0.903225806451613	0\\
0.935483870967742	-0.0630056011530283\\
0.967741935483871	0\\
1	-0.00834239755902376\\
};
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{%
0	0\\
1	0\\
};
\end{axis}
\end{tikzpicture}%
